AIR-VIEW: The Aviation Image Repository for Visibility Estimation of Weather, A Dataset and Benchmark

Machine Learning for aviation weather is a growing area of research for providing low-cost alternatives for traditional, expensive weather sensors; however, in the area of atmospheric visibility estimation, publicly available datasets, tagged with visibility estimates, of distances relevant for aviation, of diverse locations, of sufficient size for use in supervised learning, are absent. This paper introduces a new dataset which represents the culmination of a year-long data collection campaign of images from the FAA weather camera network suitable for this purpose. We also present a benchmark when applying three commonly used approaches and a general-purpose baseline when trained and tested on three publicly available datasets, in addition to our own, when compared against a recently ratified ASTM standard.

==> day_counts.csv <==
Index,Day,Count
1,01,10
2,02,15
3,03,20
4,04,17
5,05,30
6,06,37
7,07,36
8,08,23
9,09,16
10,10,16
11,11,1
12,12,12


==> hour_counts.csv <==
Index,Hour,Count
0,0,0
1,1,0
2,2,0
3,3,0
4,4,0
5,5,0
6,6,0
7,7,0
8,8,2
9,9,26
10,10,27
11,11,22
12,12,26
13,13,23
14,14,33
15,15,26
16,16,15
17,17,10
18,18,15
19,19,8
20,20,0
21,21,0
22,22,0
23,23,0


==> local_hour_counts.csv <==
Hour,Count
0,0
1,0
2,0
3,0
4,52
5,245
6,3424
7,6111
8,10719
9,11610
10,16497
11,20486
12,15891
13,18005
14,12480
15,12067
16,7704
17,5150
18,2758
19,2336
20,1149
21,192
22,0
23,0


==> visibility_counts.csv <==
Index,Visibility,Count
1,0,28
2,1,4089
3,2,3387
4,3,3336
5,4,2778
6,5,3455
7,6,4224
8,7,4081
9,8,3806
10,9,56969
11,10+,59756

